A Low-Complexity MIMO Channel Estimator with Implicit Structure of a Convolutional Neural Network

A low-complexity convolutional neural network estimator which learns the minimum mean squared error channel estimator for single-antenna users was recently proposed. We generalize the architecture to the estimation of MIMO channels with multiple-antenna users and incorporate complexity-reducing assumptions based on the channel model. Learning is used in this context to combat the mismatch between the assumptions and real scenarios where the assumptions may not hold. We derive a high-level description of the estimator for arbitrary choices of the pilot sequence. It turns out that the proposed estimator has the implicit structure of a two-layered convolutional neural network, where the derived quantities can be relaxed to learnable parameters. We show that by using discrete Fourier transform based pilots the number of learnable network parameters decreases significantly and the online run time of the estimator is reduced considerably, where we can achieve linearithmic order of complexity in the number of antennas. Numerical results demonstrate performance gains compared to state-of-the-art algorithms from the field of compressive sensing or covariance estimation of the same or even higher computational complexity. The simulation code is available online.

==> csvdat/LS/2020-10-20_08-19-07_1paths_64antennas_20lbatch_500ebatch_1pilots.csv <==
SNR,Genie_Aided
-15.0,31.625528263585988
-10.0,9.991890457718116
-5.0,3.156287798751055
0.0,0.9974128033375014
5.0,0.31553962478939246
10.0,0.09985420236200555
15.0,0.03158075208407441
20.0,0.009987490464117484


==> csvdat/LS/2020-10-20_09-32-45_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_1pilots.csv <==
,Genie_Aided
-15.0,21.016633105740198
-10.0,6.802168183751232
-5.0,2.4289368001587612
0.0,0.999154971166383
5.0,0.5609461519583258
10.0,0.41660775842581516
15.0,0.3697104432242694
20.0,0.3562072133655719


==> csvdat/LS/2020-10-20_09-33-40_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_200ebatch_1pilots.csv <==
SNR,Genie_Aided
-15.0,20.700490822742694
-10.0,6.8506320462040025
-5.0,2.3912610872694593
0.0,1.0033038860812102
5.0,0.5503695868624973
10.0,0.4106454163937404
15.0,0.3739462215751213
20.0,0.36272149512155594


==> csvdat/LS/2020-10-20_10-24-46_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_2pilots.csv <==
SNR,Genie_Aided
-15.0,10.66760454121298
-10.0,3.5899042305799345
-5.0,1.377575570454355
0.0,0.6759955698701661
5.0,0.46389997347918716
10.0,0.38421098654484725
15.0,0.3576284258703351
20.0,0.3621078975680666


==> csvdat/LS/2020-10-20_14-30-13_1paths_64BS_antennas_1MS_antennas_2AS_20lbatch_10ebatch_2pilots.csv <==
SNR,Genie_Aided
-15.0,15.70617005036258
-10.0,5.031471686972514
-5.0,1.6042940974895212
0.0,0.4976239517241769
5.0,0.15990430959216165
10.0,0.05035828984035409
15.0,0.015561622835545437
20.0,0.004987664489141451


==> csvdat/LS/2020-10-20_16-54-09_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_10ebatch_2pilots.csv <==
SNR,Genie_Aided
-15.0,31.661977412581397
-10.0,10.088084654514578
-5.0,3.15009227041259
0.0,1.0013755543851652
5.0,0.31679777616648425
10.0,0.10134770791801685
15.0,0.03176409374541262
20.0,0.010107382417257754


==> csvdat/LS/2020-11-04_15-25-14_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_20ebatch_2pilots.csv <==
SNR,LS
-15.0,31.500118187597575
-10.0,10.004907017825968
-5.0,3.1769192972426534
0.0,1.0043256661805398
5.0,0.316108529073148
10.0,0.1001510965137705
15.0,0.03155544524197686
20.0,0.009974737828086859


==> csvdat/LS/2020-11-04_15-29-08_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_20ebatch_2pilots.csv <==
SNR,LS
-15.0,31.839413360776735
-10.0,10.061645908994723
-5.0,3.1696429242547914
0.0,0.9937652482950136
5.0,0.316104351297265
10.0,0.10034979094298886
15.0,0.031310359748421265
20.0,0.010055843775982672


==> csvdat/LS/2020-11-06_07-19-35_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_20ebatch_2pilots.csv <==
SNR,LS
-15.0,31.660890069086093
-10.0,10.028718689328615
-5.0,3.1915034973647964
0.0,1.0007567300667923
5.0,0.315206978584266
10.0,0.10092834698247322
15.0,0.03160382963053484
20.0,0.01004147852497912


==> csvdat/LS/2020-11-06_07-24-01_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_20ebatch_2pilots.csv <==
SNR,LS
-15.0,31.755820497952605
-10.0,9.982978938756073
-5.0,3.151598084847484
0.0,1.0007800971594418
5.0,0.3128560968556916
10.0,0.099798931653535
15.0,0.031633895309030255
20.0,0.010073550687482


==> csvdat/LS/2020-11-25_09-01-36_3paths_16BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_16pilots_4trainpilots.csv <==
SNR,Genie_Aided
-15.0,31.64270352831275
-10.0,9.995437094930072
-5.0,3.161108746367994
0.0,0.9982882521758162
5.0,0.31611480705006606
10.0,0.09999769815853511
15.0,0.03163570522893149
20.0,0.010000966847806455


==> csvdat/LS/2020-11-25_14-32-56_3paths_4BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_16pilots_4trainpilots.csv <==
SNR,Genie_Aided
-15.0,31.69675124681254
-10.0,10.007883731058111
-5.0,3.1583421058953793
0.0,0.9992335892785656
5.0,0.3163932824526767
10.0,0.0997804190041595
15.0,0.03164059545241322
20.0,0.009999582116521005


==> csvdat/LS/2020-11-25_14-33-23_3paths_4BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_4pilots_4trainpilots.csv <==
SNR,Genie_Aided
-15.0,13.583843908003995
-10.0,4.67726790187676
-5.0,1.8993481918084045
0.0,0.9965334787285727
5.0,0.7188947630448503
10.0,0.6306568462340185
15.0,0.5982054371252381
20.0,0.5966286922871165


==> csvdat/MIMO/10paths/2020-11-28_10-32-05_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_400ebatch_10lbatchsize_2pilots_2trainpilots.csv <==
SNR,ML_fft,FE,SE_fft
-15.0,7.6566946043558834,0.9855035057735402,0.9467728465984632
-10.0,2.789282093304117,0.9398473373676914,0.8451738630397163
-5.0,1.1241261753153209,0.7673192456116941,0.6277536782317583
0.0,0.46870607260388325,0.6166854312274761,0.39055913953050003
5.0,0.1909383642144225,0.499097576816371,0.21246111239011264
10.0,0.0739356552985321,0.3686396586938574,0.10043346292189234
15.0,0.027403049642951028,0.21898623921116678,0.041425684730463305
20.0,0.009677624761874677,0.08824029833939481,0.01579421575741763


==> csvdat/MIMO/10paths/2020-11-28_10-39-51_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_400ebatch_10lbatchsize_2pilots_2trainpilots.csv <==
SNR,Genie_OMP,Genie_Aided
-15.0,1.0004419232049322,31.634486611383508
-10.0,0.979175519816662,10.001589335336117
-5.0,0.8539910187889013,3.161977396792761
0.0,0.5700306356087161,1.000029531554668
5.0,0.27907047148802483,0.3163047971353469
10.0,0.11338288209606505,0.10004702767934234
15.0,0.04043059527628483,0.03157021247401727
20.0,0.013797989607146396,0.009992063195895032


==> csvdat/MIMO/10paths/2020-11-28_12-15-05_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_100ebatch_10lbatchsize_2pilots_2trainpilots.csv <==
SNR,GE
-15.0,0.9421953007183097
-10.0,0.83447123210825
-5.0,0.6238184464930693
0.0,0.383872718665005
5.0,0.19938442188403074
10.0,0.09049314994967095
15.0,0.03556086146783916
20.0,0.012219287038341726

==> csvdat/MIMO/10paths/2020-11-28_15-23-43_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_400ebatch_50lbatchsize_2pilots_2trainpilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9454604921340946
-10.0,0.8663000029325486
-5.0,0.6114722610712046
0.0,0.32878070908784846
5.0,0.14812326422333716
10.0,0.06138077056407927
15.0,0.02437572006508708
20.0,0.009813477708026765


==> csvdat/MIMO/10paths/2020-11-28_15-23-43_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_400ebatch_50lbatchsize_2pilots_2trainpilots_params.csv <==
,relu
snr,-15.0
kernel_init,0.044545681698604955
kernel_reg,0.08747481570618208
learning_rate,0.0008624492639186451
snr,-10.0
kernel_init,0.12881399862164933
kernel_reg,0.0022820192595241163
learning_rate,0.0004296713043183107
snr,-5.0
kernel_init,0.04612021805167757
kernel_reg,0.0024341623014657193
learning_rate,0.0007800696236269701
snr,0.0
kernel_init,0.021933324714231893
kernel_reg,0.0012481386688025762
learning_rate,0.005430289069445562


==> csvdat/MIMO/10paths/2020-12-02_11-21-36_10paths_64BS_antennas_2MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_2pilots_2trainpilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.9521986033916471
-10.0,0.8519040116071697
-5.0,0.6463175625801084
0.0,0.41383789908885976
5.0,0.21421619577407836
10.0,0.08725362024307241
15.0,0.030348816245794313
20.0,0.009869032241404055


==> csvdat/MIMO/CNN/2020-10-25_09-49-31_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.8314523839950564
-10.0,0.47615701568126684
-5.0,0.24350305700302136
0.0,0.16167952263355262
5.0,0.1183963522315025
10.0,0.06902858212590221
15.0,0.02943101516366006
20.0,0.009864643260836596


==> csvdat/MIMO/CNN/2020-10-26_07-58-12_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9488277944564815
-10.0,0.5353302770614621
-5.0,0.23996851158142107
0.0,0.10943329570293421
5.0,0.051484779757261255
10.0,0.02726904209554196
15.0,0.015531927552819253
20.0,0.007119476260244853


==> csvdat/MIMO/CNN/2020-10-27_08-08-16_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_500ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
5.0,0.05462144484519955
10.0,0.028981585028767572
15.0,0.014713741554319858
20.0,0.0070533647552132525


==> csvdat/MIMO/CNN/2020-10-30_08-42-29_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9508501354455943
-10.0,0.7339907115697863
-5.0,0.4214357927441593
0.0,0.1932990164756775
5.0,0.08971974291801454
10.0,0.045757377612590765
15.0,0.023424412381649024
20.0,0.009831123316287988


==> csvdat/MIMO/CNN/2020-10-30_08-53-47_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.9326974060535431
-10.0,0.7431927421092984
-5.0,0.5039409272670746
0.0,0.3449813179373739
5.0,0.19674476957321155
10.0,0.08662656877040861
15.0,0.03031019327640533
20.0,0.009870123329758628


==> csvdat/MIMO/CNN/2020-11-04_20-54-43_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9462410632371897
-10.0,0.8634509680271144
-5.0,0.4368654797077184
0.0,0.20765620693564416
5.0,0.08906223621964454
10.0,0.04066212015599015
15.0,0.018809359971433893
20.0,0.008542610147967929


==> csvdat/MIMO/CNN/2020-11-04_21-02-36_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9485481618642803
-10.0,0.5804027682542799
-5.0,0.26196253806352615
0.0,0.11740798029303547
5.0,0.053820686377584935
10.0,0.027866849429905406
15.0,0.01438430792465806
20.0,0.007257898444309831


==> csvdat/MIMO/CNN/2020-11-05_22-46-01_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.9363158683776859
-10.0,0.7484147194623947
-5.0,0.5368654797077184
0.0,0.29665291291475326,0.33530587041377996,0.35011970812082294
5.0,0.12101471161842342,0.17815878605842578,0.2001771645247937
10.0,0.0558865393549204,0.08750229404866697
15.0,0.02643099837005139,0.029672846518456933,0.030339403882622705
20.0,0.0098739605937153

==> csvdat/MIMO/CNN/2020-11-05_22-48-16_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.8657471455335618
-10.0,0.5086318587660786
-5.0,0.26124072086811073
0.0,0.11637418010830874,0.17287741988897343
5.0,0.07364986038208007
10.0,0.04682242408394814
15.0,0.02382916101440786
20.0,0.009316863667219882

==> csvdat/MIMO/CNN/2020-11-05_22-49-05_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
5.0,0.053820686377584935
10.0,0.027866849429905406
15.0,0.01438430792465806
20.0,0.007257898444309831


==> csvdat/MIMO/CNN/2020-11-06_13-03-12_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9543396719694135
-10.0,0.8636518609523768
-5.0,0.4368654797077184
0.0,0.19956419149041163
5.0,0.05524133786559099
10.0,0.02829769083857536
15.0,0.018647015936672715
20.0,0.009586341571062815

==> csvdat/MIMO/CNN/2020-11-09_08-51-12_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9432957583665853
-10.0,0.8691221219301225
-5.0,0.6981480147838593
0.0,0.1720322175025939


==> csvdat/MIMO/CNN/2020-11-09_09-04-29_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
-15.0,0.8808682746887208
-10.0,0.46273262012004845
-5.0,0.20773856246471406
0.0,0.11167760808765886
5.0,0.07025638003647326
10.0,0.04538667302578691
15.0,0.023464801914989956
20.0,0.009292592555284505


==> csvdat/MIMO/CNN/2020-11-10_08-30-37_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,cnn_fft_softmax_non_hier_False
5.0,0.07364986038208007
10.0,0.04682242408394814
15.0,0.02382916101440786
20.0,0.009316863667219882


==> csvdat/MIMO/CNN/2020-11-18_09-04-35_3paths_16BS_antennas_16MS_antennas_35AS_20lbatch_400ebatch_20lbatchsize_16pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9393719460964205
-10.0,0.8524183897972107
-5.0,0.5036013313531875
0.0,0.4441205577254291
5.0,0.22260271161794654
10.0,0.05607543389499184
15.0,0.02348902660235763
20.0,0.009946461545303457


==> csvdat/MIMO/FE/2020-11-04_15-21-08_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,FE
-15.0,0.8634883437421093
-10.0,0.5162946459226249
-5.0,0.28608569432337694
0.0,0.18381901251253724
5.0,0.11421493326876368
10.0,0.05804842009878768
15.0,0.02520390581661298
20.0,0.010759361349485594


==> csvdat/MIMO/FE/2020-11-04_15-21-24_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,FE
-15.0,0.963502986973414
-10.0,0.8077813938520378
-5.0,0.5924003999603502
0.0,0.4841453496974667
5.0,0.3846914465330928
10.0,0.275312229025358
15.0,0.17497414763855115
20.0,0.10814009888203037


==> csvdat/MIMO/FE/2020-11-06_12-46-13_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,FE
-15.0,0.8984280342497912
-10.0,0.514323681405883
-5.0,0.22644701514184545
0.0,0.10962658624656872
5.0,0.054269823983597885
10.0,0.02736612311592785
15.0,0.01363383043049551
20.0,0.00627319198402318


==> csvdat/MIMO/FE/2020-11-06_12-47-18_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,FE
-15.0,0.9537074466906419
-10.0,0.780826866596579
-5.0,0.5427368993805266
0.0,0.40994236395161016
5.0,0.3157443271310804
10.0,0.22928787403191125
15.0,0.12988695011533233
20.0,0.05114399825511861


==> csvdat/MIMO/GE/2020-10-24_13-42-40_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_2pilots.csv <==
SNR,GE
-15.0,0.7859095205201372
-10.0,0.3896752559759766
-5.0,0.13736449397495987
0.0,0.05420723036340743
5.0,0.02286173806809908
10.0,0.009734512556157187
15.0,0.0036418680552656297
20.0,0.0014120029031939344

==> csvdat/MIMO/GE/2020-10-30_07-45-15_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_2pilots.csv <==
SNR,GE
-15.0,0.922372607708127
-10.0,0.6958284435317076
-5.0,0.40497043107743924
0.0,0.21760943312739192
5.0,0.11221462420026326
10.0,0.05164750546674223
15.0,0.020260676284588906
20.0,0.007481870056011215

==> csvdat/MIMO/GE/2020-11-05_08-47-10_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,GE
-15.0,0.8406090960470974
-10.0,0.4418472945657873
-5.0,0.1702799228796623
0.0,0.07120470005193243
5.0,0.028970007053984902
10.0,0.011007723309283804
15.0,0.004156430785070331
20.0,0.0015207244251535948

==> csvdat/MIMO/GE/2020-11-05_08-48-33_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,GE
-15.0,0.9203470301053834
-10.0,0.7161459070679114
-5.0,0.41048258721959346
0.0,0.21686403798131915
5.0,0.10625777453049311
10.0,0.046244539260502
15.0,0.01768079608024052
20.0,0.006525839097096214


==> csvdat/MIMO/ML/2020-11-04_17-55-58_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,ML_fft
-15.0,7.398814317479275
-10.0,2.4664661504433427
-5.0,0.8442052418137906
0.0,0.2970873368886644
5.0,0.10805068282299896
10.0,0.04211424349950779
15.0,0.017106438964558223
20.0,0.006933998189744268


==> csvdat/MIMO/ML/2020-11-04_17-56-38_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,ML_fft
-15.0,7.550584262233691
-10.0,2.643846024425407
-5.0,0.9654534286443863
0.0,0.3622866664643348
5.0,0.13826991666874477
10.0,0.05454071654620068
15.0,0.02174844548906639
20.0,0.00844246196840701


==> csvdat/MIMO/ML/2020-11-04_21-15-15_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,ML_fft
-15.0,7.595662735489874
-10.0,2.658177653060346
-5.0,0.9801135230939891
0.0,0.36858815655471655
5.0,0.1421260878670112
10.0,0.055812407748474624
15.0,0.02239553363164446
20.0,0.008703259024251671


==> csvdat/MIMO/ML/2020-11-04_21-16-09_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,ML_fft
-15.0,7.421891520660153
-10.0,2.5135568505009553
-5.0,0.8675894649902034
0.0,0.30660202326937663
5.0,0.11325618620587087
10.0,0.04432484228202858
15.0,0.01855489108545029
20.0,0.007669969837476838


==> csvdat/MIMO/ML/ML_pilots.csv <==
pilots,ML
2,0.14297756689022895
4,0.11635345633734585
8,0.07267476720797787
16,0.03875970424233648

==> csvdat/MIMO/OMP/2020-11-09_15-54-37_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,Genie_OMP
-15.0,0.9284587150828777
-10.0,0.6546952847043368
-5.0,0.3334022286917497
0.0,0.14761088344967732
5.0,0.06059934612280077
10.0,0.023776099247381496
15.0,0.009239635491915123
20.0,0.003573663211975905


==> csvdat/MIMO/OMP/2020-11-09_15-57-44_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,Genie_OMP
-15.0,0.982835358448383
-10.0,0.8706000777503725
-5.0,0.5839489288949518
0.0,0.29762120143927384
5.0,0.13158236572008633
10.0,0.0530207009598614
15.0,0.02000419297621153
20.0,0.007470652600628159


==> csvdat/MIMO/OMP/2020-11-09_22-58-10_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_400ebatch_2pilots.csv <==
SNR,Genie_OMP
-15.0,0.9249403551318964
-10.0,0.6518640785872135
-5.0,0.3322480756894962
0.0,0.14655892495057526
5.0,0.06071323648010403
10.0,0.023863062673392343
15.0,0.009282839906165864
20.0,0.0035555936435922434


==> csvdat/MIMO/OMP/2020-11-09_22-58-47_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_400ebatch_2pilots.csv <==
SNR,Genie_OMP
-15.0,0.9970110933014016
-10.0,0.8757555869905439
-5.0,0.5824352812349243
0.0,0.2978187937420391
5.0,0.13093343642237107
10.0,0.05240652220707936
15.0,0.020103084930232683
20.0,0.00752077281842399


==> csvdat/MIMO/SE/2020-10-23_20-48-03_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_1pilots.csv <==
SNR,SE_fft
-15.0,1.1568805361739396
-10.0,0.9399701219337472
-5.0,0.7066913759823069
0.0,0.48960318140286957
5.0,0.42968580845210913
10.0,0.4059331268287577
15.0,0.37959931973844063
20.0,0.3685668901237828


==> csvdat/MIMO/SE/2020-10-24_11-22-59_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_200ebatch_2pilots.csv <==
SNR,SE_fft
-15.0,0.8491826725252934
-10.0,0.486980519823472
-5.0,0.22049525460116268
0.0,0.11064558259799913
5.0,0.0630895471896302
10.0,0.03916086449935883
15.0,0.029057715265541236
20.0,0.02327943518494046


==> csvdat/MIMO/SE/2020-10-30_07-46-35_3paths_64BS_antennas_2MS_antennas_2AS_20lbatch_200ebatch_2pilots.csv <==
SNR,SE_fft
-15.0,0.9222108425148751
-10.0,0.7254458434587651
-5.0,0.43274932467510807
0.0,0.24718962934990002
5.0,0.13693578345838203
10.0,0.0737863807703065
15.0,0.04148052154070848
20.0,0.023959904937760863


==> csvdat/MIMO/SE/2020-11-06_07-44-28_3paths_64BS_antennas_2MS_antennas_35AS_20lbatch_400ebatch_2pilots.csv <==
SNR,SE_fft
-15.0,0.9292890191768189
-10.0,0.7356827572443484
-5.0,0.43458317024824367
0.0,0.24100134156891082
5.0,0.13349239616877848
10.0,0.07042836799629044
15.0,0.03796118805506336
20.0,0.02220977344508538


==> csvdat/MIMO/downlink/2020-11-18_09-04-35_3paths_16BS_antennas_16MS_antennas_35AS_20lbatch_400ebatch_20lbatchsize_16pilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9393719460964205
-10.0,0.8524183897972107
-5.0,0.5036013313531875
0.0,0.4441205577254291
5.0,0.22260271161794654
10.0,0.05607543389499184
15.0,0.02348902660235763
20.0,0.009946461545303457


==> csvdat/MIMO/downlink/2020-11-25_14-41-14_3paths_4BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_16pilots_16trainpilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9465708825588224
-10.0,0.8639409387111671
-5.0,0.6965850380659103
0.0,0.45309838449954976
5.0,0.22468136936426167
10.0,0.08807953326404087
15.0,0.030398221202194688
20.0,0.009918459398671984


==> csvdat/MIMO/downlink/2020-12-02_11-47-45_3paths_16BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_16pilots_16trainpilots.csv <==
SNR,Genie_OMP,ML_fft,FE,SE_fft
-15.0,1.001004210333528,7.605463554050123,0.9695872645635047,0.9300509965260997
-10.0,0.985445254503959,2.7259146682125417,0.8189587637922339,0.7559308342689135
-5.0,0.856164858471432,1.0550090812501993,0.603331482128805,0.5124278552513135
0.0,0.5055940693753009,0.4225436874146725,0.44329415383189724,0.3218005880611642
5.0,0.20159745877025853,0.17139959693604076,0.30303117853591766,0.19575292394740665
10.0,0.0806280388625097,0.06908217869119405,0.17847307990881425,0.1154042621231958
15.0,0.03304065591353524,0.02677941612675657,0.07526826914734551,0.068549202883936
20.0,0.012906282074587255,0.00962810965555918,0.021586557953317657,0.04377332854918235


==> csvdat/MIMO/downlink/2020-12-05_14-06-24_3paths_8BS_antennas_8MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_8pilots_8trainpilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,1.1759730687141419
-10.0,0.9172958977222447
-5.0,0.6322371983528138
0.0,0.3429816372990607
5.0,0.16380124205350877
10.0,0.07022309324145312
15.0,0.027636639412492506
20.0,0.009844769807532426


==> csvdat/MIMO/downlink/2020-12-07_17-58-44_3paths_16BS_antennas_16MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_16pilots_16trainpilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9436158671379088
-10.0,0.7692386369705195
-5.0,0.4767041199207311
0.0,0.2521415870189668
5.0,0.12150428065657623
10.0,0.05547021861374381
15.0,0.027087661720812336
20.0,0.009809065520763398



==> csvdat/MIMO/downlink/2020-12-07_17-59-13_3paths_8BS_antennas_8MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_8pilots_8trainpilots.csv <==
SNR,cnn_fft_relu_non_hier_False
-15.0,0.9527833588123324
-10.0,0.8436081033945088
-5.0,0.6063153345584869
0.0,0.3290844314694404
5.0,0.15275347748398785
10.0,0.07281878359615807
15.0,0.02962529216706755
20.0,0.009818358905613419


==> csvdat/MIMO/downlink/2020-12-07_18-00-02_3paths_8BS_antennas_8MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_8pilots_8trainpilots.csv <==
SNR,Genie_OMP
-15.0,1.005183443125276
-10.0,0.9905487656900029
-5.0,0.9075362633307659
0.0,0.5978596350728923
5.0,0.2515519566721565
10.0,0.09118465539900823
15.0,0.03565698990996431
20.0,0.01369012345457802


==> csvdat/MIMO/downlink/2020-12-07_18-21-00_3paths_8BS_antennas_8MS_antennas_35AS_40lbatch_400ebatch_20lbatchsize_8pilots_8trainpilots.csv <==
SNR,Genie_Aided
-15.0,31.69238994690726
-10.0,9.990729498274334
-5.0,3.160580387985774
0.0,1.0050802763909659
5.0,0.31685348077473174
10.0,0.09989960227090505
15.0,0.03155168387339887
20.0,0.010010965453286624


==> csvdat/MIMO/downlink/n_paths_3_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_16_n_antennasMS_16_snr_min_-15.0_snr_max_20.0_unquant_16pilot.csv <==
snr,nmse
-15.0,0.7573635984413766
-10.0,0.5497903758627832
-5.0,0.3299832193520486
0.0,0.1659727393031123
5.0,0.07336577635996894
10.0,0.029780120523936176
15.0,0.011417498646734045
20.0,0.004206984722834773


==> csvdat/MIMO/downlink/n_paths_3_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_4_n_antennasMS_16_snr_min_-15.0_snr_max_20.0_unquant_16pilot.csv <==
snr,nmse
-15.0,0.8832568008521389
-10.0,0.7338324200182601
-5.0,0.514251992755038
0.0,0.2918014344712512
5.0,0.13583947050864725
10.0,0.054862263738813206
15.0,0.020425344317686195
20.0,0.007289194688176697


==> csvdat/MIMO/downlink/n_paths_3_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_8_n_antennasMS_8_snr_min_-15.0_snr_max_20.0_unquant_8pilot.csv <==
snr,nmse
-15.0,0.8359247659580304
-10.0,0.6509381295204532
-5.0,0.417176010338914
0.0,0.21768108933382263
5.0,0.09671136248378841
10.0,0.03891412007874864
15.0,0.014768045013304299
20.0,0.005389764095351939


==> csvdat/MIMO/plot_antenna/2020-11-12_09-34-09_1paths_64BS_antennas_35AS_20lbatch_400ebatch.csv <==
MS_antennas,genie,GE,SE,FE,ML,LS,OMP,softmax,relu
1,0.029112716095285776,nan,
2,0.027519560936686723,0.028970007053984902,0.0630895471896302
4,0.02693150928536107,nan ,0.061506851471902366
8,0.02639016708380494,nan,

==> csvdat/MIMO/plot_antenna/2020-11-12_09-34-09_3paths_64BS_antennas_35AS_20lbatch_400ebatch.csv <==
MS_antennas,genie,GE,SE,FE,ML,LS,OMP,softmax,relu
1,0.06031429660306284,0.10374052219608046,0.1246094245454013,0.3021616416589623,0.14261342104556027,0.31609787456247784,0.12149377011700196,0.18614418265819568,0.09376655616760253
2,0.05906965665427683,0.10625777453049311,0.13349239616877848,0.3157443271310804,0.1421260878670112,0.3128560968556916,0.13158236572008633,0.2001771645247937,0.08906223621964454
4,0.05768264514677199,0.10884241598634516,0.1355760671609044,0.3274048597121542,0.14101640137128701,0.3161413711925932,0.14203973842482304,0.18539674836397183,0.09280727964639668
8,0.05701741852668388,0.10924241568636826,0.1392542687551309,0.33062784859045613,0.13879715079007396,0.31621222434722834,0.15411551485352593,nan,nan

==> csvdat/MIMO/plot_antenna_BS/2020-11-12_09-34-09_3paths_2MS_antennas_35AS_20lbatch_400ebatch.csv <==
BS_antennas,genie,GE,SE,FE,ML,LS,OMP,softmax,relu,relu_wo
8,0.10065945843052941,0.16569898526761748,0.20308538401347417,0.31921313543126495,0.20453413420473732,0.3201063242623753,0.20585543699306982,0.194065323501825,0.17445164945721633,
16,0.07833302148775317,0.13530287494249135,0.1854653431536748,0.2791284233976782,0.17932677329995692,0.3154182807251798,0.15566643747334702,0.15961093038320542,0.13935462075471858, 
32,0.06511542283010599,0.12171496468491508,0.15767598214954182,0.2934398501265258,0.1566117478798253,0.3168959955735014,0.1370365058477796,0.1396262611448765,0.1098637897819281,
64,0.05906965665427683,0.10625777453049311,0.13349239616877848,0.3157443271310804,0.1421260878670112,0.3128560968556916,0.13158236572008633,0.12101471161842342,0.08906223621964454,0.08906223621964454
128,0.05570043908003044,0.09196262409230971,0.10990477165304455,0.341164325041875,0.13155093056399622,0.3162423200920631,0.13224438272857367,0.1074060164988042,0.07868797217309469,0.2258413899540901

==> csvdat/MIMO/plot_pilots/2020-11-12_09-34-09_3paths_64BS_2MS_antennas_35AS_20lbatch_400ebatch.csv <==
pilots,ML,genie,GE,SE,FE,ML,LS,OMP,softmax,relu,relu_wo,relu_4train,relu_hier
1,5.0,0.36891529816916624,0.49579241892383014,0.4827631616629318,nan,0.4456377087491683,0.5647216908127987,0.8971352545996367,0.4715037019848824,0.417506542623043,nan,nan,0.417506542623043
2,0.14129562119009959,0.05906965665427683,0.10625777453049311,0.13349239616877848,0.3157443271310804,0.1421260878670112,0.3128560968556916,0.13158236572008633,0.2001771645247937,0.08906223621964454,0.08906223621964454,0.08906223621964454,0.08906223621964454
4,0.1163788502441645,0.034115768462866694,0.06395528247588442,0.09058461878038776, , ,0.1586619636788192,0.07643308173063952,0.09393891867995265,0.05589582557976252,0.13107181376218793,0.05589582557976252,0.05589582557976252
8,0.07314813893974016,0.019611748348221426,0.039520898505534335,0.06138115649255313, , ,0.07929910592539201,0.04280400486059793,0.05148515386134391,0.07161365912854672,nan,0.04127493891865016,0.03661388456821442
16,0.038844864087618274,0.010937081021346514,0.021978207554126182,0.04225440793018238,nan,nan,0.03954181696423418,0.024243274152175854,0.03607409128546712,0.027278230130672456,nan,0.027278230130672456,0.020802906088531015

==> csvdat/genieMMSE_MIMO/2020-10-15_11-54-06_1paths_64antennas_20lbatch_300ebatch_1pilots_AS35.csv <==
SNR,Genie_Aided
-15.0,0.5477496755123145
-10.0,0.4211409729321797
-5.0,0.35269926913579286
0.0,0.3172268220583601
5.0,0.3014254457950591
10.0,0.2915542936722439
15.0,0.2958349645535152
20.0,0.29087365635236095


==> csvdat/genieMMSE_MIMO/2020-10-15_14-53-17_1paths_64antennas_20lbatch_200ebatch_1pilots_AS2.csv <==
SNR,Genie_Aided
-15.0,0.4378203523159028
-10.0,0.2782215205430987
-5.0,0.16400582164525987
0.0,0.10190224148333078
5.0,0.06316303792223334
10.0,0.046551832204684625
15.0,0.039242755887098635
20.0,0.03342029253579678


==> csvdat/genieMMSE_MIMO/2020-10-16_12-15-38_1paths_64BS_antennas_4MS_antennas_35AS_20lbatch_200ebatch_1pilots.csv <==
SNR,Genie_Aided
-15.0,0.6044293529987336
-10.0,0.5590975304841997
-5.0,0.523457566738129
0.0,0.5255494126081462
5.0,0.5145943230390548
10.0,0.5093503484725951
15.0,0.5112359179258348
20.0,0.5039153572320939


==> csvdat/genieMMSE_MIMO/2020-10-21_17-53-23_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_1pilots.csv <==
SNR,Genie_Aided
-15.0,0.5792074121475218
-10.0,0.35429707913398734
-5.0,0.19259040229320512
0.0,0.10638495855331427
5.0,0.06259139750897888
10.0,0.045963877964019746
15.0,0.03501427304968239
20.0,0.03692778089120984


==> csvdat/genieMMSE_MIMO/2020-10-21_18-00-31_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_500ebatch_2pilots.csv <==
SNR,Genie_Aided
-15.0,0.5182740783691407
-10.0,0.3014747560024263
-5.0,0.15142252328395858
0.0,0.06665724449753758
5.0,0.027745273846387863
10.0,0.010834741503000265
15.0,0.004087118944525718
20.0,0.001498139106668532


==> csvdat/genieMMSE_MIMO/2020-10-21_18-01-56_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_500ebatch_1pilots.csv <==
SNR,Genie_Aided
-15.0,0.6975871150016797
-10.0,0.5327469959735867
-5.0,0.4025958751678466
0.0,0.34113193621635446
5.0,0.3116374515771861
10.0,0.29972898900508876
15.0,0.2940950976848603
20.0,0.29066094110012036


==> csvdat/genieMMSE_MIMO/2020-10-22_14-05-34_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_1pilots.csv <==
SNR,GE
-15.0,9.647566414128171
-10.0,10.153912200675766
-5.0,16.33791052028702
0.0,20.827079450884426
5.0,25.987809830056108
10.0,12.754382388811914
15.0,15.963779488489152
20.0,10.019916528564728


==> csvdat/genieMMSE_MIMO/2020-10-22_14-07-29_1paths_64BS_antennas_2MS_antennas_35AS_20lbatch_500ebatch_1pilots.csv <==
SNR,GE
-15.0,0.9576810570800023
-10.0,0.7521169648373442
-5.0,0.5069334991771545
0.0,0.4112228602084899
5.0,0.3841925196935813
10.0,0.37057613293699876
15.0,0.3633416869631711
20.0,0.35874667024186174


==> csvdat/genieMMSE_MIMO/2020-10-22_16-19-05_1paths_64BS_antennas_2MS_antennas_2AS_20lbatch_500ebatch_2pilots.csv <==
SNR,SE_fft
-15.0,0.8340876111170902
-10.0,0.4937724725072698
-5.0,0.26881980887122164
0.0,0.18134100284620563
5.0,0.12641244299852294
10.0,0.08139877571541076
15.0,0.04868545956990584
20.0,0.03214448736047327


==> csvdat/genieMMSE_MIMO/n_paths_10_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20.0_unquant_2pilot.csv <==
snr,nmse
-15.0,0.8559213544819956
-10.0,0.6843409879863509
-5.0,0.4560541006545344
0.0,0.2497639175265068
5.0,0.11598468483138771
10.0,0.04783807416149248
15.0,0.01822522909632046
20.0,0.0065881512157641535


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.5865481284700318
-10.0,0.3585233599842507
-5.0,0.19336657299560678
0.0,0.10275906850412746
5.0,0.06073282730808707
10.0,0.04308953151364249
15.0,0.03612573935075189
20.0,0.03348562474054128


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_2pilot.csv <==
snr,nmse
-15.0,0.4289858926912869
-10.0,0.22680534878794142
-5.0,0.10451498951816472
0.0,0.04435244724883824
5.0,0.018034875085514577
10.0,0.007179598111046878
15.0,0.0028075818794801137
20.0,0.0010745378953953973


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_2pilot_ones.csv <==
snr,nmse
-15.0,0.4360437775318636
-10.0,0.24235396072376536
-5.0,0.12632216662131412
0.0,0.06959144663822343
5.0,0.045000634030707524
10.0,0.035094636179888776
15.0,0.03128779112157295
20.0,0.02987072780712448


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_4_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.42870597039430336
-10.0,0.299480640979157
-5.0,0.2058902684399702
0.0,0.14941198940674522
5.0,0.12037158626883555
10.0,0.10716226165721439
15.0,0.10164909187361049
20.0,0.09947787757194829


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_4_snr_min_-15.0_snr_max_20_unquant_1pilot_FFT.csv <==
snr,nmse
-15.0,0.4111592638715875
-10.0,0.28456962017293014
-5.0,0.1950626117357179
0.0,0.14182804400823967
5.0,0.11476403329743948
10.0,0.1025594019983339
15.0,0.09749610560883104
20.0,0.0955097591191328


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_4_snr_min_-15.0_snr_max_20_unquant_4pilot.csv <==
snr,nmse
-15.0,0.2974314571166609
-10.0,0.1458271815189843
-5.0,0.06538487878654213
0.0,0.027884163415422627
5.0,0.011471981904473528
10.0,0.004575683469240011
15.0,0.00178003416079483
20.0,0.0006793704258632172


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_8_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.44786110553372294
-10.0,0.3435056199277009
-5.0,0.26985489236238097
0.0,0.2282543632637006
5.0,0.2083099826465111
10.0,0.19972691079834112
15.0,0.19628120911180555
20.0,0.19495955748833302


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_8_snr_min_-15.0_snr_max_20_unquant_2pilot.csv <==
snr,nmse
-15.0,0.4000353057755863
-10.0,0.305449692157948
-5.0,0.2485580656437805
0.0,0.22011241451045327
5.0,0.20753634708434776
10.0,0.20239912459481918
15.0,0.20040622344058573
20.0,0.19965962123036082


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.6999305750338339
-10.0,0.5323617298492732
-5.0,0.4101427628467398
0.0,0.34280605851128226
5.0,0.31150031342320456
10.0,0.2983384496648213
15.0,0.293138403980978
20.0,0.2911658252956886


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_2pilot.csv <==
snr,nmse
-15.0,0.515002896074438
-10.0,0.30009905872430265
-5.0,0.14993119072055075
0.0,0.06681942081117147
5.0,0.027519560936686723
10.0,0.010746108010864773
15.0,0.004045796554492181
20.0,0.0014840666507743795


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_4_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.6092383058393707
-10.0,0.5559641888825265
-5.0,0.529798566431562
0.0,0.5183961871309041
5.0,0.5137845842701856
10.0,0.512007269264762
15.0,0.511344368056822
20.0,0.5111028915463003


==> csvdat/genieMMSE_MIMO/n_paths_1_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_4_snr_min_-15.0_snr_max_20_unquant_4pilot.csv <==
snr,nmse
-15.0,0.4839860913863627
-10.0,0.28163817020964543
-5.0,0.14177812051525504
0.0,0.063865266329275
5.0,0.026560447635459266
10.0,0.010449672259848868
15.0,0.003955718492820509
20.0,0.0014567868024596426


==> csvdat/genieMMSE_MIMO/n_paths_3_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_1pilot.csv <==
snr,nmse
-15.0,0.6631148771272615
-10.0,0.5006651859017494
-5.0,0.38175009374275054
0.0,0.3142963130363037
5.0,0.2820489989010855
10.0,0.2682389284049038
15.0,0.26273281389617753
20.0,0.2606415247972473


==> csvdat/genieMMSE_MIMO/n_paths_3_angle_spreadBS_2_angle_spreadMS_2_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_2pilot.csv <==
snr,nmse
-15.0,0.6736154417300755
-10.0,0.4506734290062623
-5.0,0.2534609998847239
0.0,0.12359864760782274
5.0,0.05425525436491477
10.0,0.022106751083099643
15.0,0.008545051555384152
20.0,0.0031801994955875856


==> csvdat/genieMMSE_MIMO/n_paths_3_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_4_n_antennasMS_16_snr_min_-15.0_snr_max_20.0_unquant_16pilot.csv <==
snr,nmse
-15.0,0.8832568008521389
-10.0,0.7338324200182601
-5.0,0.514251992755038
0.0,0.2918014344712512
5.0,0.13583947050864725
10.0,0.054862263738813206
15.0,0.020425344317686195
20.0,0.007289194688176697


==> csvdat/genieMMSE_MIMO/n_paths_3_angle_spreadBS_2_angle_spreadMS_35_n_antennasBS_64_n_antennasMS_2_snr_min_-15.0_snr_max_20_unquant_2pilot.csv <==
snr,nmse
-15.0,0.7085279612091361
-10.0,0.48612636980660373
-5.0,0.27740722177288973
0.0,0.13548592373265772
5.0,0.05906965665427683
10.0,0.023827314941031554
15.0,0.009116645062593697
20.0,0.0033627154846764297

